IdeaAMBIG: Benchmarking Implementation-Critical Gaps in Research-Idea Specifications

A research idea may be novel and scientifically plausible, yet its proposed method may remain insufficiently specified for faithful implementation. We study codification readiness: whether a research-method specification provides sufficient information for faithful implementation without unsupported assumptions. We introduce IdeaAMBIG, a benchmark of 660 evidence-grounded instances comprising 163 real-world gaps from reproducibility reports and GitHub issues and 497 controlled synthetic gaps injected into codification-ready references. IdeaAMBIG evaluates three capabilities: codification-readiness assessment, defect localization, and clarification action generation, separating defect discovery from clarification given the defect. Across 13 LLMs, the best model achieves 9.6% Macro Defect Recovery Rate on real-world instances. When given the annotated defect, it achieves 80.6% Macro Clarification Action Success Rate. These results identify defect discovery as a key bottleneck for research automation, with models better able to formulate clarification actions once the defect is known.

==> figures/slot_category_distribution.json <==
{
  "panel": "Figure 3(d)",
  "categories": [
    "Algorithm",
    "Model",
    "Loss",
    "Evaluation",
    "Data",
    "Training"
  ],
  "statistic": "Percentage of instances within each subset, one mapped target defect per instance",
  "real_source": "Real_bench/real_benchmark_instance.jsonl",
  "synthetic_source": "Syn_bench/syn_benchmark_instance.jsonl",
  "source_sha256": {
    "real": "04e6fffbb632f31b44221bbbab5a33fd6ac1138cc9599ad5d93f60295886ffbb",
    "synthetic": "669ea041b4041364de47a5ab120a8830801c4fd948824ae46ae6565208cbd684"
  },
  "mapping": {
    "algorithm": "Algorithm",
    "core_method": "Algorithm",
    "task": "Algorithm",
    "inference": "Algorithm",
    "model_architecture": "Model",
    "implementation": "Model",
    "implementation_detail": "Model",
    "code_behavior": "Model",
    "training_objective": "Loss",
    "evaluation": "Evaluation",
    "data": "Data",
    "input": "Data",
    "output": "Data",
    "preprocessing": "Data",
    "training": "Training"
  },
  "series": {
    "Real": {
      "n": 163,
      "counts": {
        "Algorithm": 104,
        "Model": 1,
        "Loss": 0,
        "Evaluation": 19,
        "Data": 32,
        "Training": 7
      },
      "percentages": {
        "Algorithm": 63.8,
        "Model": 0.61,
        "Loss": 0.0,
        "Evaluation": 11.66,
        "Data": 19.63,
        "Training": 4.29
      }
    },
    "Synthetic": {
      "n": 497,
      "counts": {
        "Algorithm": 273,
        "Model": 53,
        "Loss": 24,
        "Evaluation": 68,
        "Data": 57,
        "Training": 22
      },
      "percentages": {
        "Algorithm": 54.93,
        "Model": 10.66,
        "Loss": 4.83,
        "Evaluation": 13.68,
        "Data": 11.47,
        "Training": 4.43
      }
    },
    "Combined": {
      "n": 660,
      "counts": {
        "Algorithm": 377,
        "Model": 54,
        "Loss": 24,
        "Evaluation": 87,
        "Data": 89,
        "Training": 29
      },
      "percentages": {
        "Algorithm": 57.12,
        "Model": 8.18,
        "Loss": 3.64,
        "Evaluation": 13.18,
        "Data": 13.48,
        "Training": 4.39
      }
    }
  }
}


==> taxonomy.json <==
{
  "version": 1,
  "level1": [
    "Ambiguity",
    "Incompleteness",
    "Inconsistency"
  ],
  "level2": [
    {
      "label": "Ambiguous Definition",
      "level1": "Ambiguity"
    },
    {
      "label": "Ambiguous Procedure",
      "level1": "Ambiguity"
    },
    {
      "label": "Missing Method Procedure",
      "level1": "Incompleteness"
    },
    {
      "label": "Missing Model Structure",
      "level1": "Incompleteness"
    },
    {
      "label": "Missing Data Specification",
      "level1": "Incompleteness"
    },
    {
      "label": "Missing Configuration Protocol",
      "level1": "Incompleteness"
    },
    {
      "label": "Missing Evaluation Specification",
      "level1": "Incompleteness"
    },
    {
      "label": "Conflicting Objective",
      "level1": "Inconsistency"
    },
    {
      "label": "Conflicting Model Design",
      "level1": "Inconsistency"
    },
    {
      "label": "Conflicting Formal Definition",
      "level1": "Inconsistency"
    }
  ],
  "figure_abbreviations": {
    "Ambig. Def.": "Ambiguous Definition",
    "Ambig. Proc.": "Ambiguous Procedure",
    "Miss. Method": "Missing Method Procedure",
    "Miss. Model": "Missing Model Structure",
    "Miss. Data": "Missing Data Specification",
    "Miss. Config.": "Missing Configuration Protocol",
    "Miss. Eval.": "Missing Evaluation Specification",
    "Conf. Obj.": "Conflicting Objective",
    "Conf. Model": "Conflicting Model Design",
    "Conf. Formal": "Conflicting Formal Definition"
  },
  "legacy_display_aliases": {
    "missing model architecture": "Missing Model Structure",
    "ambiguous formal definition": "Ambiguous Definition"
  }
}

